Reads2Vec: Efficient Embedding of Raw High-Throughput Sequencing Reads Data

The massive amount of genomic data appearing for SARS-CoV-2 since the beginning of the COVID-19 pandemic has challenged traditional methods for studying its dynamics. As a result, new methods such as Pangolin, which can scale to the millions of samples of SARS-CoV-2 currently available, have appeared. Such a tool is tailored to take as input assembled, aligned and curated full-length sequences, such as those found in the GISAID database. As high-throughput sequencing technologies continue to advance, such assembly, alignment and curation may become a bottleneck, creating a need for methods which can process raw sequencing reads directly. In this paper, we propose Reads2Vec, an alignment-free embedding approach that can generate a fixed-length feature vector representation directly from the raw sequencing reads without requiring assembly. Furthermore, since such an embedding is a numerical representation, it may be applied to highly optimized classification and clustering algorithms. Experiments on simulated data show that our proposed embedding obtains better classification results and better clustering properties contrary to existing alignment-free baselines. In a study on real data, we show that alignment-free embeddings have better clustering properties than the Pangolin tool and that the spike region of the SARS-CoV-2 genome heavily informs the alignment-free clusterings, which is consistent with current biological knowledge of SARS-CoV-2.

==> Figures/Tikz_Figures/Spearman_Pearson_Combined.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=6cm,width=8.4cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.13,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={2,6,10,15, 20},
    xticklabels={$<-0.7$, $<-0.2$, $>0.2$,  $>0.7$},
    % legend columns = -1,
	legend entries={OHE, Spike2Vec, Minimizers2Vec, Reads2Vec},
	legend style={at={(0.65,0.75)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ytick={0.2,0.04,0.08,0.12,0.16},
    ]
\nextgroupplot[ ylabel={Fraction}, xlabel={Threshold},
ymax=0.42,
]
\addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
     
\addplot[
    color=black,
    mark=square,
    ]
     table[y={kmers_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
  \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
     
  \addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
     
     
\end{groupplot}
\end{tikzpicture}%
\begin{tikzpicture}
\begin{groupplot}[
    group style={group size=2 by 1,vertical sep=2cm},
    height=6cm,width=8.4cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.13,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={2,6,10,15},
    xticklabels={$<-0.7$, $<-0.2$, $>0.2$,  $>0.7$},
    % legend columns = -1,
	legend entries={OHE, Spike2Vec, Minimizers2Vec, Reads2Vec},
		legend style={at={(0.65,0.75)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={}, xlabel={Threshold},
ymax=0.42,
]
 \addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
\addplot[
    color=black,
    mark=triangle,
    ]
     table[y={kmers_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
 \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
\addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/Spearman_Pearson_combined.txt};
     
     
\end{groupplot}
\end{tikzpicture}

==> Figures/Tikz_Figures/Spearman_Pearson_combined.txt <==
threshold	kmers_pearson_count	kmers_pearson_frac	kmers_spearman_count	kmers_spearman_frac	ohe_pearson_count	ohe_pearson_frac	ohe_spearman_count	ohe_spearman_frac	minimizer_pearson_count	minimizer_pearson_frac	minimizer_spearman_count	minimizer_spearman_frac	spaced_kmer_pearson_count	spaced_kmer_pearson_frac	spaced_kmer_spearman_count	spaced_kmer_spearman_frac
1	0	0	0	0	166	0.001390657	199	0.001667113	0	0	0	0	0	0	0	0
2	0	0	0	0	188	0.001574961	226	0.001893305	0	0	1	0.008	0	0	0	0
3	0	0	0	0	230	0.001926815	263	0.002203271	0	0	1	0.008	0	0	1	0.0016
4	0	0	0	0	297	0.002488104	324	0.002714295	1	0.008	1	0.008	0	0	15	0.024
5	0	0	2	0.016	378	0.003166678	455	0.003811742	1	0.008	2	0.016	0	0	40	0.064
6	0	0	14	0.112	748	0.006266336	1118	0.009365994	1	0.008	8	0.064	3	0.0048	66	0.1056
7	0	0	29	0.232	1401	0.011736814	3139	0.02629683	1	0.008	12	0.096	21	0.0336	92	0.1472
8	9	0.072	33	0.264	10139	0.084939012	11611	0.097270625	6	0.048	17	0.136	69	0.1104	119	0.1904
9	3	0.024	46	0.368	11032	0.092420079	12198	0.102188191	5	0.04	22	0.176	36	0.0576	167	0.2672
10	0	0	29	0.232	1516	0.012700221	3381	0.028324174	1	0.008	12	0.096	21	0.0336	92	0.1472
11	2	0.016	2	0.016	907	0.007598351	1660	0.013906575	2	0.016	5	0.04	8	0.0128	29	0.0464
12	0	0	2	0.016	417	0.003493399	477	0.003996046	0	0	2	0.016	5	0.008	15	0.024
13	0	0	2	0.016	327	0.002739428	336	0.002814825	0	0	1	0.008	2	0.0032	7	0.0112
14	0	0	1	0.008	249	0.002085986	270	0.002261913	0	0	0	0	0	0	5	0.008
15	0	0	0	0	203	0.001700623	228	0.00191006	0	0	0	0	0	0	0	0
16	0	0	0	0	179	0.001499564	198	0.001658736	0	0	0	0	0	0	0	0


==> Figures/Tikz_Figures/attribute_correlation.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,3,5,7},
    xticklabels={$<-0.01$,  $<-0.03$, $<-0.05$,  $<-0.07$ },
    % legend columns = -1,
	legend entries={Spike2Vec, OHE, Minimizers2Vec, Reads2Vec},
	legend style={at={(0.35,0.45)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Fraction}, xlabel={Threshold}
]
\addplot[
    color=black,
    mark=square,
    ]
     table[y={kmers_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
 \addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
     
  \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
     
  \addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
     
     
\end{groupplot}
\end{tikzpicture}%
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,3,5,7},
    xticklabels={$<-0.01$, $<-0.03$, $<-0.05$, $<-0.07$ },
    % legend columns = -1,
	legend entries={Spike2Vec, OHE, Minimizers2Vec, Reads2Vec},
	legend style={at={(0.35,0.45)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={}, xlabel={Threshold},
% ymin=0, ymax=9,
]
\addplot[
    color=black,
    mark=triangle,
    ]
     table[y={kmers_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
 \addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
 \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
\addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt};
     
     
\end{groupplot}
\end{tikzpicture}

==> Figures/Tikz_Figures/attribute_correlation_positive.tikz <==
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,3,5,7},
    xticklabels={$<0.01$,  $<0.03$, $<0.05$,  $<0.07$ },
    % legend columns = -1,
	legend entries= {Spike2Vec, OHE, Minimizers2Vec, Reads2Vec},
	legend style={at={(0.35,0.8)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={Fraction}, xlabel={Threshold}
]
\addplot[
    color=black,
    mark=square,
    ]
     table[y={kmers_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
 \addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
     
  \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};

  \addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_pearson_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
     
     
\end{groupplot}
\end{tikzpicture}%
\begin{tikzpicture}
\begin{groupplot}[
      group style={group size=2 by 1,vertical sep=2cm},
      height=5cm,width=7cm,
    axis x line*=bottom,
    axis y line*=left,
    enlarge x limits = 0.05,
    ymajorgrids=true,
    major grid style={dashed,draw=gray},
    xtick={1,3,5,7},
    xticklabels={$<0.01$, $<0.03$, $<0.05$, $<0.07$ },
    % legend columns = -1,
	legend entries={Spike2Vec, OHE, Minimizers2Vec, Reads2Vec},
	legend style={at={(0.35,0.8)},anchor=south west},
% 	legend to name=commonlegend_mape_comparison,
    % ,ytick={10,20,30,40,50,60}
    ]
\nextgroupplot[ ylabel={}, xlabel={Threshold}
]
\addplot[
    color=black,
    mark=triangle,
    ]
     table[y={kmers_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
 \addplot[
    color=blue,
    mark=triangle,
    ]
     table[y={ohe_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
 \addplot[
    color=red,
    mark=*,
    ]
     table[y={minimizer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
 \addplot[
    color=green,
    mark=*,
    ]
     table[y={spaced_kmer_spearman_frac}, x = {threshold}] {Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt};
     
     
\end{groupplot}
\end{tikzpicture}

==> Figures/Tikz_Figures/pearson_spearman_negative_correlation.txt <==
threshold	kmers_pearson_count	kmers_pearson_frac	kmers_spearman_count	kmers_spearman_frac	ohe_pearson_count	ohe_pearson_frac	ohe_spearman_count	ohe_spearman_frac	minimizer_pearson_count	minimizer_pearson_frac	minimizer_spearman_count	minimizer_spearman_frac	spaced_kmer_pearson_count	spaced_kmer_pearson_frac	spaced_kmer_spearman_count	spaced_kmer_spearman_frac
1	18	0.144	18	0.144	10139	0.084939012	11611	0.097270625	9	0.072	11	0.088	5	0.008	0	0
2	6	0.048	5	0.04	1401	0.011736814	3139	0.02629683	3	0.024	4	0.032	0	0	0	0
3	2	0.016	1	0.008	748	0.006266336	1118	0.009365994	1	0.008	2	0.016	0	0	0	0
4	0	0	0	0	378	0.003166678	455	0.003811742	0	0	0	0	0	0	0	0
5	0	0	0	0	297	0.002488104	324	0.002714295	0	0	0	0	0	0	0	0
6	0	0	0	0	230	0.001926815	263	0.002203271	0	0	0	0	0	0	0	0
7	0	0	0	0	188	0.001574961	226	0.001893305	0	0	0	0	0	0	0	0
8	0	0	0	0	166	0.001390657	199	0.001667113	0	0	0	0	0	0	0	0


==> Figures/Tikz_Figures/pearson_spearman_positive_correlation.txt <==
threshold	kmers_pearson_count	kmers_pearson_frac	kmers_spearman_count	kmers_spearman_frac	ohe_pearson_count	ohe_pearson_frac	ohe_spearman_count	ohe_spearman_frac	minimizer_pearson_count	minimizer_pearson_frac	minimizer_spearman_count	minimizer_spearman_frac	spaced_kmer_pearson_count	spaced_kmer_pearson_frac	spaced_kmer_spearman_count	spaced_kmer_spearman_frac
1	68	0.544	74	0.592	11032	0.092420079	12198	0.102188191	37	0.296	43	0.344	88	0.1408	109	0.1744
2	55	0.44	62	0.496	1516	0.012700221	3381	0.028324174	27	0.216	35	0.28	83	0.1328	87	0.1392
3	39	0.312	57	0.456	907	0.007598351	1660	0.013906575	18	0.144	31	0.248	60	0.096	85	0.136
4	6	0.048	55	0.44	417	0.003493399	477	0.003996046	1	0.008	31	0.248	16	0.0256	85	0.136
5	1	0.008	52	0.416	327	0.002739428	336	0.002814825	0	0	28	0.224	0	0	85	0.136
6	0	0	46	0.368	249	0.002085986	270	0.002261913	0	0	22	0.176	0	0	85	0.136
7	0	0	41	0.328	203	0.001700623	228	0.00191006	0	0	21	0.168	0	0	85	0.136
8	0	0	41	0.328	179	0.001499564	198	0.001658736	0	0	21	0.168	0	0	80	0.128

